InstructExcel: A Benchmark for Natural Language Instruction in Excel

With the evolution of Large Language Models (LLMs) we can solve increasingly more complex NLP tasks across various domains, including spreadsheets. This work investigates whether LLMs can generate code (Excel OfficeScripts, a TypeScript API for executing many tasks in Excel) that solves Excel specific tasks provided via natural language user instructions. To do so we introduce a new large-scale benchmark, InstructExcel, created by leveraging the 'Automate' feature in Excel to automatically generate OfficeScripts from users' actions. Our benchmark includes over 10k samples covering 170+ Excel operations across 2,000 publicly available Excel spreadsheets. Experiments across various zero-shot and few-shot settings show that InstructExcel is a hard benchmark for state of the art models like GPT-4. We observe that (1) using GPT-4 over GPT-3.5, (2) providing more in-context examples, and (3) dynamic prompting can help improve performance on this benchmark.

==> ErrorAnalysis.txt <==

2 major errors that are basically artifacts of experiment design: 1, many of the Cushman generations are truncated too early; probably there is a token limit that needs to be set longer. 2, I think because we didn't give a newline after the instructions, the model will sometimes think it needs to complete a word at the end of the input. As in:

 "input": "Delete the applied rule on Credits column E",
            "output": "ffectivefunction main(workbook: ExcelScript.Workbook) ...

========================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================


Not aware of location of input data in spreadsheet, or data from spreadsheet required to correctly generate output

"input": "Insert a Pie chart for car price and salary",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  let chart_1 = selectedSheet.addChart(ExcelScript.ChartType.pie, selectedSheet.getRange(\"A2:B6\")); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  let table1 = workbook.getTable(\"Table1\");  // Insert chart on sheet selectedSheet with source data from table1  let chart_8 = selectedSheet.addChart(ExcelScript.ChartType.pie, table1.getRange()); }"


{
            "input": "Filter out the \"Bond Funds\" type from cell F2-F186",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Toggle auto filter on selectedSheet  selectedSheet.getAutoFilter().apply(selectedSheet.getRange(\"A1:T1\")); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let table4 = workbook.getTable(\"Table4\");  // Apply custom filter on table table4 column \"Type of Funds\"  table4.getColumnByName(\"Type of Funds\").getFilter().applyCustomFilter(\"=Bond Funds\"); }",
            "idx": 14
        },

Other idxs affected: 2, 4, 6, 8, 11, 12, 13, 14, 15, 20

========================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================

User did not specify output location/intended location of output not clear

idxs: 1, 2, 5, 9, 10, 12

==============================================================================================================================
==============================================================================================================================
==============================================================================================================================
==============================================================================================================================


Input incompletely specifies full set of actions performed -> there are extra actions than what was requested

{
            "input": "Add a new pivot table on recommendation1 for range A1:F13 from sheet1",
            "output": "function main(workbook: ExcelScript.Workbook) {  // Add a new worksheet  let recommendation1 = workbook.addWorksheet();  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on recommendation1  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"A1:F13\"), recommendation1.getRange(\"A2:C19\")); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  // Add a new worksheet  let recommendation1 = workbook.addWorksheet();  let selectedSheet = workbook.getActiveWorksheet();   // Add a new pivot table on recommendation1  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"A1:F13\"), recommendation1.getRange(\"A2:B9\"));   // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addFilterHierarchy(newPivotTable.getHierarchy(\"PID\\n(Teacher CareerTech PID number)\"));   // Change pivot position in a hierarchy in newPivotTable  newPivotTable.getFilterHierarchy(\"PID\\n(Teacher CareerTech PID number)\").setPosition(0);   // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addColumnHierarchy(newPivotTable.getHierarchy(\"FIRST\\nNAME\\n(No spaces or punctuation allowed)\"));   // Change pivot position in a hierarchy in newPivotTable  newPivotTable.getColumnHierarchy(\"FIRST\\nNAME\\n(No spaces or punctuation allowed)\").setPosition(0); }",
            "idx": 1
        },


{
            "input": "Add column and Serial Numbers ",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert at range A:A on selectedSheet, move existing cells right  selectedSheet.getRange(\"A:A\").insert(ExcelScript.InsertShiftDirection.right);  // Set range A1:A2 on selectedSheet  selectedSheet.getRange(\"A1:A2\").setValues([[\"Sr. No\"]]); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert at range A:A on selectedSheet, move existing cells right  selectedSheet.getRange(\"A:A\").insert(ExcelScript.InsertShiftDirection.right);  // Set range A3:A6 on selectedSheet  selectedSheet.getRange(\"A3:A6\").setValues([[\"Sr. No\"],[\"1\"],[\"2\"],[\"3\"]]);  // Auto fill range  selectedSheet.getRange(\"A4:A6\").autoFill(\"A4:A100\", ExcelScript.AutoFillType.fillDefault); }",
            "idx": 16
        },

{
            "input": "Apply unmerge for B37 on sheet1",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Unmerge range A37:B37 on selectedSheet  selectedSheet.getRange(\"A37:B37\").unmerge(); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Unmerge range B37:E37 on selectedSheet  selectedSheet.getRange(\"B37:E37\").unmerge();  // Auto fit the rows of range range 37:37 on selectedSheet  selectedSheet.getRange(\"37:37\").getFormat().autofitRows(); }",
            "idx": 18
        },

Other idxs affected: 11, 12, 17, 18, 19

====================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================

Input incompletely specifies full set of actions performed - actions are correctly described, but not in precise enough detail


{
            "input": "Insert shape rounded_Rectangular_Callout_3 and put it in H1",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert shape rounded_Rectangular_Callout_3  let newShape = selectedSheet.addGeometricShape(ExcelScript.GeometricShapeType.roundRectangle);  newShape.setLeft(331.5);  newShape.setTop(325.75);  newShape.setWidth(75);  newShape.setHeight(75); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert shape rounded_Rectangular_Callout_3  let rounded_Rectangular_Callout_3 = selectedSheet.addGeometricShape(ExcelScript.GeometricShapeType.wedgeRRectCallout);  rounded_Rectangular_Callout_3.setLeft(539.25);  rounded_Rectangular_Callout_3.setTop(293.25);  rounded_Rectangular_Callout_3.setWidth(75);  rounded_Rectangular_Callout_3.setHeight(50.25);  // Move and resize shape rounded_Rectangular_Callout_3  rounded_Rectangular_Callout_3.setLeft(261);  rounded_Rectangular_Callout_3.setTop(7.5);  rounded_Rectangular_Callout_3.setWidth(75);  rounded_Rectangular_Callout_3.setHeight(50.25); }",
            "idx": 7
        },

Idxs: 2, 3, 7, 8

====================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================================

Parameters or variable names not correctly copied from request to code

"input": "Add comment in cell Q3",
            "output": "0function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert comment at range Q30 on selectedSheet  workbook.addComment(selectedSheet.getRange(\"Q30\"), \"Data Validation rule\"); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert comment at range Q3 on selectedSheet  workbook.addComment(selectedSheet.getRange(\"Q3\"), \"new comment\"); }",

idxs: 7

==============================================================================================================================
==============================================================================================================================
==============================================================================================================================
==============================================================================================================================

Misunderstanding of how to use OfficeScripts API correctly

{
            "input": "Add a new pivot table on cell range A12:L24 for Item/Service Code vs Gross Charges.",
            "output": "$function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"A12:L24\"), selectedSheet.getRange(\"A1:C19\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Item/Service Code\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Gross Charges\"));  // Remove pivot field from a hierarchy in newPivotTable  newPivotTable.removeRowHierarchy(newPivotTable.getRowH",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"A12:L24\"), selectedSheet.getRange(\"O13:Q30\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Item/Service Code\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addDataHierarchy(newPivotTable.getHierarchy(\"Gross Charges\")); }",
            "idx": 5
        },


idxs: 5

==============================================================================================================================
==============================================================================================================================
==============================================================================================================================
==============================================================================================================================

Overgeneration and truncation

{
            "input": "Add Pivot Table P23:R40 in for range T1:U13 on sheet CVUV092021",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"P23:R40\"), selectedSheet.getRange(\"T1:U13\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Gross Tonnes\"));  // Change pivot position in a hierarchy in newPivotTable  newPivotTable.getRowHierarchy(\"Gross Tonnes\").setPosition(0);  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"APPROVED",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"T1:U13\"), selectedSheet.getRange(\"P23:R40\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addFilterHierarchy(newPivotTable.getHierarchy(\"Invoice Payments\"));  // Change pivot position in a hierarchy in newPivotTable  newPivotTable.getFilterHierarchy(\"Invoice Payments\").setPosition(0); }",
            "idx": 6
        },

idxs: 2, 5, 6, 9


==============================================================================================================================
==============================================================================================================================
==============================================================================================================================
==============================================================================================================================

Variables not named what you'd expect (probably because they had recorded multiple scripts in the same session)

{
            "input": "Add a new pivot table on cell range A12:L24 for Item/Service Code vs UHC/Americhoice daily rate",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"A12:L24\"), selectedSheet.getRange(\"A1:C8\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Item/Service Code\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"UHC/Americhoice daily rate\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newP",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable4\", selectedSheet.getRange(\"A12:L24\"), selectedSheet.getRange(\"I30:K47\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Item/Service Code\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"UHC/Americhoice daily rate\")); }",
            "idx": 10
        },

Idxs: 9, 10

==============================================================================================================================
==============================================================================================================================
==============================================================================================================================
==============================================================================================================================

Parsing error when parsing field names or variable names

{
            "input": "Add a new pivot table on cell range A12:L24 for Item/Service Code vs Amerigroup daily rate",
            "output": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable1\", selectedSheet.getRange(\"A12:L24\"), selectedSheet.getRange(\"A8:B72\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Item/Service Code\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Amerigroup\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHier",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Add a new pivot table on selectedSheet  let newPivotTable = workbook.addPivotTable(\"PivotTable5\", selectedSheet.getRange(\"A12:L24\"), selectedSheet.getRange(\"B48:D65\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Item/Service Code\"));  // Add pivot field to a hierarchy in newPivotTable  newPivotTable.addRowHierarchy(newPivotTable.getHierarchy(\"Amerigroup daily rate\")); }",
            "idx": 9
        },

Idxs: 9

==============================================================================================================================
==============================================================================================================================
==============================================================================================================================
==============================================================================================================================


Incorrect mapping from request to API (user intention was completely misunderstood, or script produced achieves opposite of effect desired)

{
            "input": "add filters on top",
            "output": "function main(workbook: ExcelScript.Workbook) {  let table1 = workbook.getTable(\"Table1\");  // Toggle auto filter on table table1  table1.getAutoFilter().remove(); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Toggle auto filter on selectedSheet  selectedSheet.getAutoFilter().apply(selectedSheet.getRange(\"B3\")); }",
            "idx": 13
        },

Idxs: 13

==============================================================================================================================
==============================================================================================================================
==============================================================================================================================
==============================================================================================================================

Input is ambiguous

{
            "input": "Clear filters for range B5:J5",
            "output": "1function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet(); // Toggle auto filter on selectedSheet selectedSheet.getAutoFilter().remove(); }",
            "goldoutput": "function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Clear auto filter on selectedSheet  selectedSheet.getAutoFilter().clearCriteria(); }",
            "idx": 21
        },






















I wanted to know why the parameter metric was lower (~68%) for the gold output vs. the model output. Here are a few reasons why the model gets the parameter in the output, but the gold standard does not. 

1 (by far the most prevalent reason). There are multiple ways of “selecting a range”, especially when there are tables involved, but crowdworkers mostly described the range using the numbers and letters anyway:

{
'input': 'Strikethrough the cell F2-F75', 

'output': 'function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Set font strikethrough to true for range F2:F75 on selectedSheet  selectedSheet.getRange("F2:F75").getFormat().getFont().setStrikethrough(true); }', 

'goldoutput': 'function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Set font strikethrough to true for extended range obtained by extending down from range F2 on selectedSheet  selectedSheet.getRange("F2").getExtendedRange(ExcelScript.KeyboardDirection.down).getFormat().getFont().setStrikethrough(true); }'
}

{
'input': 'Set alignment to bottom of cell C39 to C42 in sheet 1 ', 

'output': 'function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Set vertical alignment to ExcelScript.VerticalAlignment.bottom for range C39:C42 on selectedSheet  selectedSheet.getRange("C39:C42").getFormat().setVerticalAlignment(ExcelScript.VerticalAlignment.bottom);  selectedSheet.getRange("C39:C42").getFormat().setIndentLevel(0); }', 

'goldoutput': 'function main(workbook: ExcelScript.Workbook) {  let otherAssets = workbook.getTable("OtherAssets");  // Set vertical alignment to ExcelScript.VerticalAlignment.bottom for table otherAssets sub-range with top left corner at row 0 on column    otherAssets.getColumn(" ").getRangeBetweenHeaderAndTotal().getRow(0).getResizedRange(3, 0).getFormat().setVerticalAlignment(ExcelScript.VerticalAlignment.bottom);  otherAssets.getColumn(" ").getRangeBetweenHeaderAndTotal().getRow(0).getResizedRange(3, 0).getFormat().setIndentLevel(0); }'
}


2. There are sometimes typos in the user inputs (or in this case, maybe they just selected a bunch of extra, empty columns):

{
'input': 'Apply bar chart for range A9-B17 in sheet1', 

'output': '1function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert chart on sheet selectedSheet  let chart_3 = selectedSheet.addChart(ExcelScript.ChartType.barClustered, selectedSheet.getRange("A9:B17")); }', 

'goldoutput': 'function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Insert chart on sheet selectedSheet  let chart_11 = selectedSheet.addChart(ExcelScript.ChartType.barClustered, selectedSheet.getRange("A9:F17"));  // Resize and move chart chart_11  chart_11.setLeft(821.25);  chart_11.setTop(296.25);  chart_11.setWidth(360);  chart_11.setHeight(216);  // Added/Removed title to/from chart  chart_11.getTitle().setVisible(false); }'
}

3. There is a weird syntax when you are setting a data validation:

{
'input': 'Set data validation on cell range I4:I64 in selection sheet.', 

'output': 'function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Data validation rule cleared on range I4:I64 on selectedSheet  selectedSheet.getRange("I4:I64").getDataValidation().setRule({ });  // Data validation error alert changed on range I4:I64 on selectedSheet  selectedSheet.getRange("I4:I64").getDataValidation().setPrompt({ showPrompt: true, message: "", title: "" });  // Data validation error alert changed on range I4:I64 on selectedSheet  selectedSheet.getRange("I4:I64").getDataValidation().setErrorAlert({ showAlert: true, style: ExcelScript.DataValidationAlertStyle.stop, message: "", title: "" });  // Data validation ignoreblanks changed on range', 

'goldoutput': 'function main(workbook: ExcelScript.Workbook) {  let selectedSheet = workbook.getActiveWorksheet();  // Data validation rule list changed on extended range obtained by extending down from range I4 on selectedSheet  selectedSheet.getRange("I4").getExtendedRange(ExcelScript.KeyboardDirection.down).getDataValidation().setRule({ list: { inCellDropDown: true, source: "=$I$4:$I$64" }});  // Data validation error alert changed on extended range obtained by extending down from range I4 on selectedSheet  selectedSheet.getRange("I4").getExtendedRange(ExcelScript.KeyboardDirection.down).getDataValidation().setPrompt({ showPrompt: true, message: "", title: "" });  // Data validation error alert changed on extended range obtained by extending down from range I4 on selectedSheet  selectedSheet.getRange("I4").getExtendedRange(ExcelScript.KeyboardDirection.down).getDataValidation().setErrorAlert({ showAlert: true, style: ExcelScript.DataValidationAlertStyle.stop, message: "", title: "" });  // Data validation ignoreblanks changed on extended range obtained by extending down from range I4 on selectedSheet  selectedSheet.getRange("I4").getExtendedRange(ExcelScript.KeyboardDirection.down).getDataValidation().setIgnoreBlanks(true); }'

